Quadratic Vector Equations

We study in an unified fashion several quadratic vector and matrix equations with nonnegativity hypotheses. Specific cases of such problems (QBD equations, nonsymmetric algebraic Riccati equations, Lu's simple equation, Markovian binary trees equations) have been studied extensively in the past by several authors. Many of the results appearing here have already been proved for one or more of the single instances of the problems, resorting to specific characteristics of the problem. In some cases the proofs we present here are mere rewriting of the original proofs with a little change of notation to adapt them to our framework, but in some cases we are effectively able to remove some hypotheses and generalize the results by abstracting the specific aspects of each problem.

==> 0505.dat <==
# Created by Octave 3.0.1, Sun Aug 30 19:15:46 2009 CEST <sad@pol>
# name: v
# type: matrix
# rows: 2
# columns: 5
 0.02056785505338006 5.687378026135832e-06 3.95076322507437e-13 4.413049240337539e-15 4.76749985125122e-15
 0.002374221117360045 7.46935670843393e-09 1.195746792056363e-15 1.087791964408415e-15 1.041481514324134e-15


==> 1414.dat <==
# Created by Octave 3.0.1, Sun Aug 30 19:18:27 2009 CEST <sad@pol>
# name: v
# type: matrix
# rows: 2
# columns: 12
 0.8263900908379487 0.224646490808731 0.05808825756827229 0.01430999097613176 0.003239946500762595 0.0005515549340432728 3.673271368335785e-05 2.168375327982942e-07 7.737055602757792e-12 5.301242283512285e-15 5.626103786990877e-15 5.475099487534308e-15
 0.5356578152919642 0.1129774899371829 0.02561578328770526 0.005786705829495737 0.001116497108622121 0.0001158230936073944 2.007741785322368e-06 6.476563669027719e-10 4.259554063523935e-15 2.391493584112727e-15 2.746540079113342e-15 2.86084461159078e-15


==> 1919.dat <==
# Created by Octave 3.0.1, Sun Aug 30 19:34:57 2009 CEST <sad@pol>
# name: v
# type: matrix
# rows: 2
# columns: 20
 0.8268066008781529 0.2251206396073397 0.05858390329044118 0.01480451282471743 0.003707021503911833 0.0009268689160510701 0.0002317146656640412 5.792487691864794e-05 1.447742374822713e-05 3.615563419316427e-06 9.001102390449699e-07 2.212940543641194e-07 5.177081619492488e-08 1.000726431157293e-08 9.937714460260358e-10 1.525896044484689e-11 6.936895214610187e-15 5.475099487534308e-15 5.231024053648946e-15 5.324442579404918e-15
 0.5360986118472839 0.1134579449452793 0.02610588515909894 0.006264923764911103 0.001534797358289875 0.0003798437448025957 9.448040545601635e-05 2.355700864825955e-05 5.878064824834061e-06 1.464806735326282e-06 3.62329005181364e-07 8.692416418623518e-08 1.849743440614428e-08 2.539319947535435e-09 9.09398596822986e-11 1.341814647331177e-13 4.282641246519316e-15 4.699798436761765e-15 4.440892098500627e-15 4.021398830883446e-15

